QFlow: Quantitative Information Flow for Security-Aware Hardware Design in Verilog

The enormous amount of code required to design modern hardware implementations often leads to critical vulnerabilities being overlooked. Especially vulnerabilities that compromise the confidentiality of sensitive data, such as cryptographic keys, have a major impact on the trustworthiness of an entire system. Information flow analysis can elaborate whether information from sensitive signals flows towards outputs or untrusted components of the system. But most of these analytical strategies rely on the non-interference property, stating that the untrusted targets must not be influenced by the source's data, which is shown to be too inflexible for many applications. To address this issue, there are approaches to quantify the information flow between components such that insignificant leakage can be neglected. Due to the high computational complexity of this quantification, approximations are needed, which introduce mispredictions. To tackle those limitations, we reformulate the approximations. Further, we propose a tool QFlow with a higher detection rate than previous tools. It can be used by non-experienced users to identify data leakages in hardware designs, thus facilitating a security-aware design process.

==> 2round_mean.txt <==
2   0.11208271980285645
3   0.05499577522277832
4   0.027469158172607422
5   0.015393853187561035
6   0.015393853187561035
7   0.015393853187561035
8   0.015393853187561035

==> 2round_min.txt <==
2   0.0623779296875
3   0.01397705078125
4   0.0057220458984375
5   0.00289154052734375
6   0.00289154052734375
7   0.00289154052734375
8   0.00289154052734375

==> AES-T1200_m5_b2_reduced.txt <==
 0  1
 1  1
 2  1
 3  1
 4  1
 5  1
 6  1
 7  1
 8  5.7671051763463765e-05
 9  5.7671051763463765e-05
 10  5.7671051763463765e-05
 11  5.7671051763463765e-05
 12  5.7671051763463765e-05
 13  5.7671051763463765e-05
 14  5.7671051763463765e-05
 15  5.7671051763463765e-05
 16  5.7671040849527344e-05
 17  5.7671040849527344e-05
 18  5.7671040849527344e-05
 19  5.7671040849527344e-05
 20  5.7671040849527344e-05
 21  5.7671040849527344e-05
 22  5.7671040849527344e-05
 23  5.7671040849527344e-05
 24  5.7671051763463765e-05
 25  5.7671051763463765e-05
 26  5.7671051763463765e-05
 27  5.7671051763463765e-05
 28  5.7671051763463765e-05
 29  5.7671051763463765e-05
 30  5.7671051763463765e-05
 31  5.7671051763463765e-05
 32  7.209593093193689e-06
 33  7.209593093193689e-06
 34  7.209593093193689e-06
 35  7.209593093193689e-06
 36  7.209593093193689e-06
 37  7.209593093193689e-06
 38  7.209593093193689e-06
 39  7.209593093193689e-06
 40  7.209595992208051e-06
 41  7.209595992208051e-06
 42  7.209595992208051e-06
 43  7.209595992208051e-06
 44  7.209595992208051e-06
 45  7.209595992208051e-06
 46  7.209595992208051e-06
 47  7.209595992208051e-06
 48  7.209597697510617e-06
 49  7.209597697510617e-06
 50  7.209597697510617e-06
 51  7.209597697510617e-06
 52  7.209597697510617e-06
 53  7.209597697510617e-06
 54  7.209597697510617e-06
 55  7.209597697510617e-06
 56  7.209596333268564e-06
 57  7.209596333268564e-06
 58  7.209596333268564e-06
 59  7.209596333268564e-06
 60  7.209596333268564e-06
 61  7.209596333268564e-06
 62  7.209596333268564e-06
 63  7.209596333268564e-06
 64  8.054983027250273e-06
 65  8.054983027250273e-06
 66  8.054983027250273e-06
 67  8.054983027250273e-06
 68  8.054983027250273e-06
 69  8.054983027250273e-06
 70  8.054983027250273e-06
 71  8.054983027250273e-06
 72  8.055219041125383e-06
 73  8.055219041125383e-06
 74  8.055219041125383e-06
 75  8.055219041125383e-06
 76  8.055219041125383e-06
 77  8.055219041125383e-06
 78  8.055219041125383e-06
 79  8.055219041125383e-06
 80  8.055691068875603e-06
 81  8.055691068875603e-06
 82  8.055691068875603e-06
 83  8.055691068875603e-06
 84  8.055691068875603e-06
 85  8.055691068875603e-06
 86  8.055691068875603e-06
 87  8.055691068875603e-06
 88  8.054748832364567e-06
 89  8.054748832364567e-06
 90  8.054748832364567e-06
 91  8.054748832364567e-06
 92  8.054748832364567e-06
 93  8.054748832364567e-06
 94  8.054748832364567e-06
 95  8.054748832364567e-06
 96  0.0009371708147227764
 97  0.0009371708147227764
 98  0.0009371708147227764
 99  0.0009371708147227764
 100  0.0009371708147227764
 101  0.0009371708147227764
 102  0.0009371708147227764
 103  0.0009371708147227764
 104  0.0009371708147227764
 105  0.0009371708147227764
 106  0.0009371708147227764
 107  0.0009371708147227764
 108  0.0009371708147227764
 109  0.0009371708147227764
 110  0.0009371708147227764
 111  0.0009371708147227764
 112  0.0009371708147227764
 113  0.0009371708147227764
 114  0.0009371708147227764
 115  0.0009371708147227764
 116  0.0009371708147227764
 117  0.0009371708147227764
 118  0.0009371708147227764
 119  0.0009371708147227764
 120  0.0009371708147227764
 121  0.0009371708147227764
 122  0.0009371708147227764
 123  0.0009371708147227764
 124  0.0009371708147227764
 125  0.0009371708147227764
 126  0.0009371708147227764
 127  0.0009371708147227764


==> AES-T1600_m5_b2_reduced.txt <==
0 	0.221233532329148
1 	0.221233532329148
2 	0.221233532329148
3 	0.221233532329148
4 	0.221233532329148
5 	0.221233532329148
6 	0.221233532329148
7 	0.221233532329148
8 	0.22123353234006193
9 	0.22123353234006193
10 	0.22123353234006193
11 	0.22123353234006193
12 	0.22123353234006193
13 	0.22123353234006193
14 	0.22123353234006193
15 	0.22123353234006193
16 	0.221233532329148
17 	0.221233532329148
18 	0.221233532329148
19 	0.221233532329148
20 	0.221233532329148
21 	0.221233532329148
22 	0.221233532329148
23 	0.221233532329148
24 	0.22123353234006193
25 	0.22123353234006193
26 	0.22123353234006193
27 	0.22123353234006193
28 	0.22123353234006193
29 	0.22123353234006193
30 	0.22123353234006193
31 	0.22123353234006193
32 	0.22118307088139166
33 	0.22118307088139166
34 	0.22118307088139166
35 	0.22118307088139166
36 	0.22118307088139166
37 	0.22118307088139166
38 	0.22118307088139166
39 	0.22118307088139166
40 	0.22118307088429068
41 	0.22118307088429068
42 	0.22118307088429068
43 	0.22118307088429068
44 	0.22118307088429068
45 	0.22118307088429068
46 	0.22118307088429068
47 	0.22118307088429068
48 	0.22118307088599598
49 	0.22118307088599598
50 	0.22118307088599598
51 	0.22118307088599598
52 	0.22118307088599598
53 	0.22118307088599598
54 	0.22118307088599598
55 	0.22118307088599598
56 	0.22118307088463174
57 	0.22118307088463174
58 	0.22118307088463174
59 	0.22118307088463174
60 	0.22118307088463174
61 	0.22118307088463174
62 	0.22118307088463174
63 	0.22118307088463174
64 	0.22118391627132572
65 	0.22118391627132572
66 	0.22118391627132572
67 	0.22118391627132572
68 	0.22118391627132572
69 	0.22118391627132572
70 	0.22118391627132572
71 	0.22118391627132572
72 	0.2211839165073396
73 	0.2211839165073396
74 	0.2211839165073396
75 	0.2211839165073396
76 	0.2211839165073396
77 	0.2211839165073396
78 	0.2211839165073396
79 	0.2211839165073396
80 	0.22118391697936735
81 	0.22118391697936735
82 	0.22118391697936735
83 	0.22118391697936735
84 	0.22118391697936735
85 	0.22118391697936735
86 	0.22118391697936735
87 	0.22118391697936735
88 	0.22118391603713083
89 	0.22118391603713083
90 	0.22118391603713083
91 	0.22118391603713083
92 	0.22118391603713083
93 	0.22118391603713083
94 	0.22118391603713083
95 	0.22118391603713083
96 	0.22211303210302125
97 	0.22211303210302125
98 	0.22211303210302125
99 	0.22211303210302125
100  0.22211303210302125
101  0.22211303210302125
102  0.22211303210302125
103  0.22211303210302125
104  0.22211303210302125
105  0.2221130321030213
106  0.22211303210302147
107  0.22211303210302244
108  0.22211303210302727
109  0.22211303210305222
110  0.2221130321031797
111  0.22211303210383168
112  0.22211303210716662
113  0.22211303212422479
114  0.22211303221147766
115  0.2221130326577773
116  0.22211303494060503
117  0.2221130466172971
118  0.22211310634372083
119  0.22211341184511132
120  0.22211497448847534
121  0.22212296742847126
122  0.22216385141470527
123  0.22237297350635277
124  0.22344263557317554
125  0.22891397018056128
126  0.25689991388603
127  0.400048359610479


==> mult_prob_aes_t1600.txt <==
0.0	0.0
0.01	1.6327271856829746
0.02	3.155256769692106
0.03	4.624858835298481
0.04	6.0484567047481725
0.05	7.426845338982868
0.06	8.760275974830131
0.07	10.048874391621391
0.08	11.2928441485202
0.09	12.492443134759762
0.1	13.647972605087572
0.11	14.759768570820924
0.12	15.828191020633353
0.13	16.853616384997416
0.14	17.836434133759845
0.15	18.777034787037632
0.16	19.675810533623352
0.17	20.53316110399381
0.18	21.34948863229365
0.19	22.125197901425842
0.2	22.860698323171402
0.21	23.5563972964012
0.22	24.212704208927246
0.23	24.830033794240723
0.24	25.408804333072286
0.25	25.949436651324
0.26	26.45235533168355
0.27	26.917988936922814
0.28	27.34677002918006
0.29	27.73913537700213
0.3	28.095526174787153
0.31	28.416388208041052
0.32	28.702172246322803
0.33	28.953335272808022
0.34	29.17033840035044
0.35	29.353645965026832
0.36	29.50372968262951
0.37	29.62106714216667
0.38	29.70614194372149
0.39	29.759443944772652
0.4	29.78146947645599
0.41	29.77272158162216
0.42	29.7337102561919
0.43	29.664952696127635
0.44	29.566973544466876
0.45	29.440305213959647
0.46	29.285488160256396
0.47	29.103071175625722
0.48	28.893611705568603
0.49	28.657676174156478
0.5	28.395840336290462
0.51	28.618744858144808
0.52	28.819244093742203
0.53	28.99996528730107
0.54	29.153727341528054
0.55	29.280040706484492
0.56	29.378425509447474
0.57	29.44841121540164
0.58	29.48953631536999
0.59	29.501348011148433
0.6	29.483401916289786
0.61	29.435261748423134
0.62	29.35649914889765
0.63	29.25439890870563
0.64	29.121895332106718
0.65	28.9571721042208
0.66	28.75981704196123
0.67	28.529424443761474
0.68	28.26559613744213
0.69	27.96794037984709
0.7	27.636070848418214
0.71	27.26960549893507
0.72	26.868168949684655
0.73	26.431408643906973
0.74	25.958970864426284
0.75	25.4504791819199
0.76	24.90558018752695
0.77	24.32392505436887
0.78	23.70516867607456
0.79	23.048973015939687
0.8	22.354999612358224
0.81	21.62291507193775
0.82	20.852390543786708
0.83	20.04309703826289
0.84	19.194706909534357
0.85	18.307013065527165
0.86	17.379700983113953
0.87	16.412383109407248
0.88	15.404751036338734
0.89	14.356499380386989
0.9	13.267337947352145
0.91	12.136991541985854
0.92	10.96520525915858
0.93	9.751759915891315
0.94	8.49653209467557
0.95	7.1993581495230785
0.96	5.860190299407559
0.97	4.478885502096377
0.98	3.0538032640364783
0.99	1.579735113427877
1.0	0.0


==> possible_related_work.txt <==
Industry:
        - Cadence: https://www.cadence.com/en_US/home/tools/system-design-and-verification/formal-and-static-verification/jasper-gold-verification-platform/security-path-verification-app.html
        - Tortuga Logic: https://tortugalogic.com/

Academic:
    Information Flow Tracking:
        - https://ieeexplore.ieee.org/document/5948366
        - https://ieeexplore.ieee.org/document/9121656
        - https://ieeexplore.ieee.org/document/8740840

